V2X-PC: Vehicle-to-everything Collaborative Perception via Point Cluster

The objective of the collaborative vehicle-to-everything perception task is to enhance the individual vehicle's perception capability through message communication among neighboring traffic agents. Previous methods focus on achieving optimal performance within bandwidth limitations and typically adopt BEV maps as the basic collaborative message units. However, we demonstrate that collaboration with dense representations is plagued by object feature destruction during message packing, inefficient message aggregation for long-range collaboration, and implicit structure representation communication. To tackle these issues, we introduce a brand new message unit, namely point cluster, designed to represent the scene sparsely with a combination of low-level structure information and high-level semantic information. The point cluster inherently preserves object information while packing messages, with weak relevance to the collaboration range, and supports explicit structure modeling. Building upon this representation, we propose a novel framework V2X-PC for collaborative perception. This framework includes a Point Cluster Packing (PCP) module to keep object feature and manage bandwidth through the manipulation of cluster point numbers. As for effective message aggregation, we propose a Point Cluster Aggregation (PCA) module to match and merge point clusters associated with the same object. To further handle time latency and pose errors encountered in real-world scenarios, we propose parameter-free solutions that can adapt to different noisy levels without finetuning. Experiments on two widely recognized collaborative perception benchmarks showcase the superior performance of our method compared to the previous state-of-the-art approaches relying on BEV maps.

==> figs/figure1_final.txt <==
v2xvit_50 where2comm_50 ours_50 v2xvit_70 where2comm_70 ours_70 cv_v2xvit cv_where2comm cv_ours
73.98	71.5	76.89	61.5	60.39	69.39	23.6211361	21.3945074	15.46
73.03	71.48	76.92	59.02	60.36	69.44	22.6211361	20.3046257	14.81
72.64	71.47	76.82	57.68	60.35	69.36	21.6211361	19.3016627	14.32
71.65	71.43	76.62	57.4	60.32	69.14	20.6211361	17.8054041	14.01
72.13	71.41	76.35	57.58	60.27	68.52	19.6211361	16.2270731	13.81
71.68	71.22	75.81	56.6	60.22	67.43	18.6211361	15.6554982	13.71
70.01	70.71	74.87	54.45	59.91	66.32	17.6211361	14.745779	13.66
70.16	70.71	70.78	53.6	59.91   66.32	16.6211361	14.745779	13.6
67.44	70.71	70.38	51.87	59.91   66.32	15.6211361	14.745779	13.6

==> figs/figure2_final.txt <==
v2xvit_50 where2comm_50 ours_50 v2xvit_70 where2comm_70 ours_70 error
89.03	85.03	92.83	79.02	76.77	89.55	0
88.62	84.89	92.29	77.07	75.64	87.03	0.1
87.44	84.54	92.30	70.34	71.35	87.01	0.2
85.31	83.98	92.32	58.91	61.5	87.17	0.3
82.06	82.98	92.36	44.73	48.64	86.87	0.4
76.68	80.35	92.23	33.5	38.09	86.99	0.5
76.68	75.41	92.19	33.5	30.56	86.73	0.6

==> figs/figure3_final.txt <==
v2xvit_50 where2comm_50 ours_50 v2xvit_70 where2comm_70 ours_70 error
89.03	85.03	92.83	79.02	76.77	89.55	0
88.87	85	92.32	78.24	75.94	87.01	0.1
88.65	84.87	92.38	76.27	73.62	87.00	0.2
88.07	84.42	92.36	73.15	69.9	87.00	0.3
87.04	83.51	92.41	69.14	65.27	87.15	0.4
85.33	82	92.34	64.91	60.73	87.11	0.5
82.95	80.08	92.39	60.57	56.52	87.04	0.6

==> figs/figure4_final.txt <==
v2xvit_50 where2comm_50 ours_50 v2xvit_70 where2comm_70 ours_70 latency
73.46	70.78	76.92	60.79	59.23	69.37	0
71.96	68.7	76.41	59.04	56.4	68.01	100
70.87	67.52	75.51	58.55	56.11	66.23	200
70.1	66.91	74.44	58.24	55.71	65.39	300
69.46	66.7	73.57	58.08	55.55	64.83	400
69.02	66.53	72.71	57.77	55.4	64.53	500
